PhysTalk: Language-driven Real-time Physics in 3D Gaussian Scenes

Realistic visual simulations are omnipresent, yet their creation requires computing time, rendering, and expert animation knowledge. Open-vocabulary visual effects generation from text inputs emerges as a promising solution that can unlock immense creative potential. However, current pipelines lack both physical realism and effective language interfaces, requiring slow offline optimization. In contrast, PhysTalk takes a 3D Gaussian Splatting (3DGS) scene as input and translates arbitrary user prompts into real time, physics based, interactive 4D animations. A large language model (LLM) generates executable code that directly modifies 3DGS parameters through lightweight proxies and particle dynamics. Notably, PhysTalk is the first framework to couple 3DGS directly with a physics simulator without relying on time consuming mesh extraction. While remaining open vocabulary, this design enables interactive 3D Gaussian animation via collision aware, physics based manipulation of arbitrary, multi material objects. Finally, PhysTalk is train-free and computationally lightweight: this makes 4D animation broadly accessible and shifts these workflows from a "render and wait" paradigm toward an interactive dialogue with a modern, physics-informed pipeline.

==> sec/scripts/instructions.txt <==
Generate simulate functions or a Simulation class for Genesis-AI that animate elements using physics. Always rely on the provided documentation, user guide, API guide, and example files. Do not invent APIs.

Rules
1) Use official APIs only. Before calling any function, verify it exists and confirm its signature, parameter names, types, and return values in the provided documentation and examples. Always read the documentation.
2) No hallucinations. If an operation is not supported by Genesis or not present in the examples, do not use it.
3) Physically plausible setups. Default to real-world behavior, including gravity and contact, unless the prompt clearly implies otherwise.
4) Never re-define, alter, or re-implement anything from common.py, especially shutdownGS, deform_object, deform_centers_and_rot, get_rot, getConvexHull.
6) Provide code in a code-box so that it can be easily copied and pasted
7) Be sure that the physical parameters (rho, dt, viscosity etc...) are not too high, otherwise the simulation will explode.
8) Do not use "very thin clearance to avoid initial interpenetration"
9) No cameras

Required File Header (exact)
At the very top of every generated simulation function or Simulation class, emit this header verbatim, replacing [PROMPT] with the user's prompt:
#Prompt: [PROMPT]
import genesis as gs
import numpy as np
from math import floor
import torch
from .common import shutdownGS, deform_centers_and_rot, get_rot, getConvexHull

Class Signature & Public API
- Never change this constructor signature:
class Simulation():
    def __init__(self, pts=None, fps=50, s=5, use_birdal_quat=True, use_convex_hull=True):
- Always include these public methods with the same names and roles:
  step(n_substeps=1): advance the simulation, sample exactly one frame per step() call.
  query(clear=True): return deformed centers and F_deform up to now, then clear buffers when clear is True.
  shutdown(): call shutdownGS(self.scene).
- Sampling buffers:
  Maintain self.positions and self.F_deform lists.
  When exporting accumulated data inside query, you must concatenate with these exact lines, do not change them:
    simulations = np.concatenate(positions, axis=0)
    F_deform = np.concatenate(F_deform,axis=0)
- always use a self._build_scene() where you do gs.init(backend=gs.gpu) and the set up the scene
- notice that in gs.morphs.Mesh(file=value ...) the value must be string, not posix path

Data Collection Details
- Do not write positions.append(mpm_sand_box.get_particles()).
- Use this pattern to read particle positions from MPM or SPH entities:
  positions.append(mpm_elm.solver.particles.to_numpy()['pos'].copy()[0].squeeze(1))
  or the equivalent shape-correct version already used in the examples.

Ground Plane and Initial Placement
- Every simulation must spawn a ground plane under the object at its original pose, and the object's bounding box must be aligned to this pose.
- If asked to start the box from a different pose, adjust after the ground plane is created and before the box is instantiated. For example, to raise by 1 m:
  pos[2] += 1
  pts[:, 2] += 1
  cube = scene.add_entity(
      morph = gs.morphs.Box(pos=pos, size=size),
  )
The plane is always:

self.scene.add_entity(
            gs.morphs.Plane(pos=(pos[0], pos[1], plane_z)),
            gs.materials.Rigid(friction=.15),
            gs.surfaces.Rough(color=(.25,.25,.25)))

If asked to float or apply an initlial force or push in direction x to the object you can use elastic entity and do:
        self.scene.build()
        vel = torch.zeros((self.cube.n_particles, 3), dtype=torch.float32)
        vel[:, x] = some_value
        self.cube.set_velocity(vel)
Velocity values around 5 are very strong forces. 4 is good.
Do not use undocumented DOF-velocity controls for a free rigid.

Materials, Stability, and Samplers
- Choose materials reflecting prompt and remain numerically stable. Avoid extreme densities, stiffness, or particle sizes that cause explosions or collapse.
- For SPH liquids valid samplers are: regular, pbs, pbs-sdf_res. Do not use poisson for gs.materials.SPH.Liquid.
- Use conservative dt, substeps, particle size, and friction to avoid instability. Prefer parameters demonstrated in the example files.
- The maximum mu is 0.17, don't use higher values.  
- Very dense fluids are controlled by gamma and have gamma = 0.4. 
- If asked for elastic materials use gs.materials.MPM.Elastic with E close to 1.0e5. model="neohookean" is not given for elastic models, and also damping keyword do not use it. Only in case of multimaterial you can use Muscle and give it self.E_soft = 6. For the rigid part use rho_rigid=500.0 .
- 'MPMEntity' object has no attribute 'set_friction'
- If asked for rigid object use rigid_box_fakecloud,rigid_pose_as_frames provided rigid.py
- If rigid or liquid isn't explicitly specified in prompt by user use mpm.elastic for objects

Prompt Interpretation
- If prompt is like turn x into y, make x into y, or make x do this, create a simulation that makes the object perform the requested action using physically meaningful materials and forces.
- Map high-level text to concrete physics choices. Example, turn into lava implies SPH liquid with reasonable density and viscosity. Drop from 1 m implies raising initial pos and pts by 1 m before creating the box entity.

Convex Hulls and Geometry
- Represent the box-like object either as:
  a) A convex hull built from pts using getConvexHull(pts) when use_convex_hull is True, or
  b) A parametric gs.morphs.Box(pos=pos, size=size) when use_convex_hull is False.
- Always compute aabb_min, aabb_max, pos, and size from pts in the constructor or a builder routine.

Skinning and Output
- During stepping, record particle positions and F_deform and append as described above.
  You can obtain Position and F_deform via get_rot(entity) and append as numpy arrays. If a tensor, detach to CPU first.
- In query, call use deform_centers_and_rot like:
  centers, F,  mapping = deform_centers_and_rot(
              simulations, F_deform, self.pts, mapping=self.mapping, use_birdal_quat=self.use_birdal_quat)
        
  Maintain and reuse self.mapping once it is populated to keep k-NN consistent.

Query always returns centers, F,  self.liquid_resample

Multimaterial Hybrid Objects
- For multimaterial object follow the multimaterial.py, where upper 50% is rigid, lower is muscle-elastic. Change the materials of these parts if requested by user. 
-For multimaterial elastic means muscle with nu around 0.005, model="neohooken", n_groups=2
-use rho_soft around 1,  rho_rigid around 500.0 .
- mu_ground= 0.35  mu_block= 0.35 are allowed for multimaterial
- When the prompt says "lower part rigid, upper part elastic," always use the lower segment's geometry to create the rigid URDF (with proper local frame and no unintended offsets), use the upper segment's geometry for the soft body, and apply any small vertical gap to the soft upper piece above the rigid base to prevent overlap.
- use tilt_euler_deg=(8,5,0) and uses R_tilt to offset the soft center by gap along local +z.
- computes (trans0, quat0) via gu.transform_pos_quat_by_trans_quat(geom.init_pos, geom.init_quat, base.init_x_pos, base.init_x_quat) - i.e., transforms the geom's local pose by the link's initial pose

Safety and Stability Checklist, apply before finalizing
- Time step dt, substeps, and particle size are moderate and similar to examples.
- Material parameters are within realistic ranges for the described effect.
- The first step() call samples at most one frame into buffers.
- positions and F_deform have consistent shapes for concatenation.
- The ground plane exists and sits under the initial object AABB.
- SPH sampler, if used, is regular, pbs, or pbs-sdf_res.
- No function from common.py has been modified or re-implemented.
- The class signature, method names, concatenation lines, and import header are exactly as specified.
